Columba: isolated dwarf galaxy populations in diverse cosmological environments simulated with a cold interstellar medium

We introduce a suite of LambdaCDM cosmological, hydrodynamical simulations that track the evolution of a large population of dwarf galaxies. The suite comprises zoom-in simulations of 25 spherical, under-dense regions of r=5cMpc, selected to span $\approx1.5$ dex in mean enclosed density, covering voids to filamentary structures, whilst excluding haloes of Milky Way-mass or larger. The simulations achieve a mass resolution of $\sim 10^5$ solar masses with a galaxy formation model including cold, dense interstellar gas and whose subgrid stellar feedback efficiency reproduces the z=0 galaxy stellar mass function. We investigate the impact of the cosmic environment on dwarf galaxy formation and evolution. We find that the 5 cMpc environment influences the normalisation of the halo and galaxy mass functions, but does not significantly affect the stellar mass - halo mass (SMHM) relation and halo occupation fraction for galaxies with $M_{\star}=10^6-10^9$ solar masses. Instead, host halo concentration, estimated from DM-only counterparts, is more important: both the fraction of haloes hosting a resolved galaxy and the scatter about the SMHM relation correlate positively with concentration. Owing to halo assembly bias, concentration also influences galaxy formation times, such that at fixed halo mass more concentrated haloes host galaxies that are both older and more massive. The offset from the mean SMHM relation also anti-correlates with $t_{90}$, the time at which 90 percent of a galaxy's stellar mass has assembled. These correlations between halo properties and galaxy star formation histories present testable predictions for forthcoming observational surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
